When Do Graph Neural Networks Help with Node Classification? Investigating the Impact of Homophily Principle on Node Distinguishability

Homophily principle, i.e., nodes with the same labels are more likely to be connected, has been believed to be the main reason for the performance superiority of Graph Neural Networks (GNNs) over Neural Networks on node classification tasks. Recent research suggests that, even in the absence of homophily, the advantage of GNNs still exists as long as nodes from the same class share similar neighborhood patterns. However, this argument only considers intra-class Node Distinguishability (ND) but neglects inter-class ND, which provides incomplete understanding of homophily on GNNs. In this paper, we first demonstrate such deficiency with examples and argue that an ideal situation for ND is to have smaller intra-class ND than inter-class ND. To formulate this idea and study ND deeply, we propose Contextual Stochastic Block Model for Homophily (CSBM-H) and define two metrics, Probabilistic Bayes Error (PBE) and negative generalized Jeffreys divergence, to quantify ND. With the metrics, we visualize and analyze how graph filters, node degree distributions and class variances influence ND, and investigate the combined effect of intra- and inter-class ND. Besides, we discovered the mid-homophily pitfall, which occurs widely in graph datasets. Furthermore, we verified that, in real-work tasks, the superiority of GNNs is indeed closely related to both intra- and inter-class ND regardless of homophily levels. Grounded in this observation, we propose a new hypothesis-testing based performance metric beyond homophily, which is non-linear, feature-based and can provide statistical threshold value for GNNs' the superiority. Experiments indicate that it is significantly more effective than the existing homophily metrics on revealing the advantage and disadvantage of graph-aware modes on both synthetic and benchmark real-world datasets.

==> Rebuttal/R1.txt <==
Reviewer RYrF (5, 3)

### Q1: Since the crux of the paper is about node distinguishability (ND), it would be nice to see inter and intra ND visualizations of the datasets used similar to Figure 1 (toy example).

R1: Thanks for your suggestion. Actually, we do include the option to visualize CSBM-H at different homophily levels in our code in the supplementary material. We will add some visualization in the revised version.

### Q2: I'm not sure the claim "superiority of GNNs is indeed closely related to both intra- and inter-class ND regardless of homophily levels" is sufficiently backed by the evidence in Table 1. For example, setting a different threshold than 0.5 for homophily metrics could make them look better.

R2: This is a good question. For the threshold problem, we would like to emphasize the following points: 1. 0.5 is a commenly used threshold value in homophily/heterophily community to seperate homophilic and heterophilic graphs. It is not a randomly picked value and it has mathematical meaning: homophily, i.e. metric greater than 0.5, means the proportion of edges that connect nodes from the same class is larger than that from different classes in some way, and vice versa. Other threshold should have statistical or mathematical meaning and we cannot arbitrarily choose one. This property is also one of the advantages of our proposed metrics over the existing metrics. 2. We cannot manually pick different threshold values for different homophily metrics to make them "look better" on certain set of graphs. This will cause "overfitting" problem, i.e. when you use this cherry-picked threshold on other unseen datasets, it might perform badly.

Thus, our claim is properly backed by the results from Tables 1. Besides, we provide additional experimental evidence in Appendix G to support our claim.

### Q3: Anything special about the PubMed dataset causing incorrect guesses? Also, Chameleon and Squirrel datasets have more incorrect guesses than other "less homophilic" datasets. Any way to visualize ND to pin point where the difference is coming from?

R3: Thanks for going through Table 1 carefully and this is a very good question. From the experimental results on large-scale datasets reported in Table 4 in Appendix G.4, we observe that, for linear and non-linear G-aware models, there exists inconsistency between their comparison with their coupled G-agnostics models. For example, for $\textit{Penn94, pokec, snap-patents}$ and $\textit{twitch-gamers}$, SGC-1 underperforms MLP-1 but GCN outperforms MLP-2. In fact, $\text{PubMed}$ also belongs to this family of datasets. We do not have a proved theory to explain this phenomenon for now. But there is obviously a synergy between homophily/heterophily and non-linearity that cause this discrepancy together. And we think on this spectial subset of heterophilic graphs, we shoud develop theoretical analysis to discuss the interplay between graph structure and feature non-linearity, and how they affect node distinguishability together.
The current homophily values (including the proposed metrics) are not able to explain the phenomenon associated with this group of datasets. 
We keep it as an open question and encourage people from the GNN community to study it in the future. We will add the above discussion to the revised version of this paper.


The visualization of ND for Chameleon and Squirrel is a good point. We will try to add this to the revised version.

### Q4: Any comment on the time complexity trade-offs between homophily metrics and classifier based ones?

R4: In Table 9 in Appendix G.5 (in supplementary material), we provide the running time of CPMs on small- and large-scale datasets. The running time of  CPM is short - it takes several minutes with 1 NVIDIA V100 even on large-scale datasets such as pokec and snap-patents, which contain  millons of nodes and tens of millions of edges. In comparison, training GCN on these datasets will take several hours. It takes even days for SOTA models, e.g. ACM-GCNs, to train on them.

==> Rebuttal/R2.txt <==
Reviewer FryU (8, 1)


While I do not consider myself an expert in this area, I appreciate the content of this paper. It addresses a highly significant issue, and proposes that an ideal ND scenario would have smaller intra-class ND compared to inter-class ND. To formulate this idea, the authors introduce the Contextual Stochastic Block Model for Homophily (CSBM-H) and define two ND metrics: Probabilistic Bayes Error (PBE) and negative generalized Jeffreys divergence. The proof is robust and the paper appears to be strongly grounded in the subject matter.


Thanks so much for your nice review and strong recognition to our contributions.

==> Rebuttal/R3.txt <==
Reviewer GCuM (3, 2)

### Q1: For me it seems the article mainly studies the separability of a binary Gaussian mixture. The principle it derives (l. 347, whether intra-class node embedding "distance" is smaller than inter-class node embedding "distance") just means the two Gaussians do not overlap.

R1: Thanks for carefully going through our paper, but we think you might oversimplify our results and would like to clarify the contributions of our paper. The main goal of Section 3 is not "studies the separability of a binary Gaussian mixture". Instead, we are actually interested in how the separability (node distinguishability) changes as homophily level $h$ changes from 0 to 1 and how to use a curve to show the whole picture. We are also interested in how the curves for different graph filters intersect with each other. Researchers are intrigued by these topics, but these problems remain underexplored and not well-understood in the current GNN community. 
Also, the simplified two-normal setting is widely used to study various tasks on graphs, including classification on heterophilic graphs [2], as mentioned at the beginning in section 3.2.

In addition, rather than derived from the two-normal setting, the principle is motivated from the example in Figure 1 as stated in Section 3.1. We use CSBM-H to formulate the principle as stated in line 134.

Furthermore, the two-normal setting is a toy example to study the principle intuitively and  the principle does not just mean "two Gaussians do not overlap". In fact, its importance lays in that it provides a new way to develop metrics beyond homophily values, e.g. classifier-based performance metrics, to quantify node distinguishability (ND). Those metrics are verified to be better than homophily values, however, this principle has never been studied for understanding the effect of homophily. Our paper fills the gap and we believe it can provide new tools for researchers to explore heterophily in the future. Thus, we hope you can re-evaluate the contribution and novelty of our paper.

### Q2: L. 75 are the features in R or R^F? and l. 154, in F_h?

R2: We use $R^F$ because section 2 just gives a  general introduction of graph. But from your feedback, we found that this might cause some unnecessary confusion. Thus, we decide to use $R^{F_h}$ in the revised version.

### Q3: L. 157 what is FP? In eq. 3 the authors could remind what are the FP and LP filters among the many quantities.

R3: FP is for Full-pass. Thanks for the suggestion and we will add explaination to FP, LP and HP before equation 3 in the revised version.

### Q4: Theorem 1: I would not call it the optimal Bayes classifier since it is restricted to the features only; it does not take in account the graph of the CSBM. Also, this is just the optimal classifier for a binary Gaussian mixture; maybe it is not worth a theorem.

R4: Thanks for the suggestion. As mentioned in line 163-165, the theorem is about $x$ (feature-only), but the results are applicable to $h$ and $h^{HP}$ (i.e. the graph information of the CSBM-H is included in $h$ and $h^{HP}$) when the parameters are replaced according to Equation 3. Thus, the optimality will be kept for graphs with different homophily levels and with different filters. We will emphasize this sentence in case other readers miss it. About the naming problem, please refer to [1]. 

The result from theorem 1 is important to quantify the node distinguishability of CSBM-H and is firstly proposed to study homophily. When people try to study more complicated variants of CSBM-H in the future, theorem 1 is also a crucial tool. Thus, we think it's worth a theorem.


[1] https://en.wikipedia.org/wiki/Bayes_classifier

[2] Is Homophily a Necessity for Graph Neural Networks?. In International Conference on Learning Representations.

==> Rebuttal/R4.txt <==
Reviewer NHN6(6, 4)

### Q1: I think the overall writing can be improved. I did not feel excited when reading the paper up to and including page 5. This is just my feeling and it does not mean the paper is not good. Moreover, I find myself sometimes lost focus when reading the first 5 pages. Maybe adding 1-2 sentences describing the emphasis of each section at the beginning of the section can be helpful.

R1: Thanks for your helpful suggestions. We will modify our paper to make it more reader-friendly.

### Q2: It seems to me that Section 3 and Section 4 study completely different things and under different settings. Although they are related. I think the results of Section 3 and Section 4 can be considered as two separate contributions of the paper. It might be a good idea to make this clear from the beginning. Currently, this gap between the two sections is not clear from neither the abstract nor the introduction.

R2: Thanks for your suggestion. This is a very important and implementable feedback. We will elaborate the relation between the contributions of Section 3 and Section 4 in abstract and introduction.

Both Section 3 and 4 are motivated by the same principle that node distinguishability is related to "intra-class 'distance v.s. inter- class 'distance'". Section 3 directly studies this principle with CSBM-H, which is a toy example. Section 4 verifies whether this principle really relates to the performance of GNNs and derives new performance metrics based on it.

### Q3: There are a few typos in the paper.

R3: Thanks for carefully going through our paper and point out those typos. We have corrected them in the revised version.

### Q4: Line 112, the authors claim that "the current homophily metrics are all ... feature independent", however, the generalized edge homophily is feature dependent.

R4: Thanks for your suggestion. We will modify it to "...almost all homophily metrics..."  in the revised version.


### Q5: For Figure 2, since d_0 = d_1 = 5, how did you obtain the plot at h=0.5? It's fine to apply some smooth interpolation but the middle point is important since it is the peak for LP. Maybe d_0 = d_1 = 10 is a better choice for the base setting.

R5: Thanks for your suggestion. We relax $hd_0$ and $hd_1$ to be continuous values so that the curves in figures in Section 3.4 are more readable and intuitive, especially to show the intersections of the 3 zones. We will add comments to clarify this point for CSBM-H to avoid unnecessary confusion. We will try $d_0 = d_1 = 10$ setting as you suggest in the revised version.


==> Rebuttal/R5.txt <==
Reviewer 7wh2 (4, 3)

### Q1: The paper is limited to heterophilous datasets known to have certain drawbacks [1,2].

R1: Although our paper studies the effect of heterophily, our analysis and experiments are not limited to heterophilous datasets. In fact, the analysis in Section 3 investigate the impact of graph structures under different homophily levels (from high to low, or $h$ from 1 to 0) comprehensively. For the experimental part in Section 4, the real-world benchmark datasets include both homophilic ($\textit{Cora, CiteSeer, PubMed}$) and heterophilic ($\textit{Cornell, Wisconsin, Texas, Film, Chameleon, Squirrel}$) graphs. Additionally in Appendix G.4, we test performance metrics on large-scale benchmark datasets, which also cover both homophilic and heterophilic datasets.

### Q2: The proposed measure (Section 4.2) is quite straightforward: it suggests predicting the relative performance of a GNN by training its simplified variant.

R2: We would like to clarify and restate the contributions of the proposed metric: 1. As mentioned in Section 4.2, instead of "training its simplified variant", we emphasized that the qualified classifier should not require "training"; 2. The main contribution of the proposed metric is not only using an 'untrained' classifier, but also leveraging the proposed principle "intra-class embedding distance is smaller than the inter-class embedding distance" to construct it. The new metrics based on the above principle can provide accurate statistical threshold value to predict the superiority of G-aware models and is verified to be effective. In addition, we are the first to introduce hypothesis testing to construct performance metric and also the first to show that it is a feasible way besides homophily metrics to derive better metrics. We believe this new direction can help the community to develop metrics with better properties in the future.

### Q3: On the definition of CSBM-H. According to the definition, $hd_0$ and $hd_1$ have to be integer. Also, possible values of $d_0$ and $d_1$ depend on the class sizes (the number of outgoing edges should be equal for two classes). This would not be necessary if the graphs are assumed to be directed, but this is not the case according to Section 2.

R3: In practice, $hd_0$ and $hd_1$ need to be interger values. 
But we relax them to be continuous values in figures in Section 3.4 because we want to make the curves more readable and intuitive, especially to show the intersections of the 3 zones. We will add comments to clarify this point for CSBM-H to avoid unnecessary confusion in the revised version.

Thanks for bringing up the discussion of the "possible values of $d_0$ and $d_1$", here are our thoughts: If we impose undirected assumption in CSBM-H, we have to not only discuss 
the node degree from intra-class edges, but also discuss degree from inter-class edges (as you said) and control their relations with the corresponding homophily level. This will inevitably add more parameters to CSBM-H and make the model much more complicated. However,
we find that this complication does not bring us extra benefit for understanding the effect of homophily, which deviate the main goal of our paper. And we guess this might be one of the reasons that the exisiting work mainly keep the discussion within the directed setting [1]. 

Actually, when CSMB-H was first designed, we would like to only have one "free parameter" $h$ in it to make it simple, because in this way, we are able to show the whole piciture of the effect of homophily from 0 to 1 like the figures in Section 3.4.

All in all, we find your suggestion interesting. We will add discussion in the revised version and encourage the GNN community to think about more CSMB-H variants with more complicated  assumptions, e.g. with different class homophily, different node local homophily distributions, different node degree and class variance distributions and the undirected assuption as you proposed, etc..

### Q4: The explanation in lines 168-172 was unclear to me; a more detailed explanation would help.

R4: The decision boundary in [1] is defined as $P=\{x|w^Tx-w^T(\mu_0+mu_1)/2\}$ where $w= (\mu_0-mu_1)/||\mu_0-mu_1||$ is a fixed parameter. This classifier only depends on $\mu_0, \mu_1$ and is fixed for different homophily levels $h$. However, as $h$ changes, the distributions of the two normal distributions will change and the "seperability" of the two normals should be different as well. Thus, the fixed classifier used in [1] is not qualified to quantify the node distinguishability of CSBM-H or any two-normal models with homophily. 

Hope this explanation is helpful.

### Q5: The analysis assumes a particular aggregation (random walk), and it is not clear whether conclusions may change for other aggregations.

R5: In Appendix G.6 (in supplementary material), we report the results for classifier-based performance metrics with symmetric renormalized affinity matrix and compare them with the existing metrics. We observed similar performance advantages as the random walks renormalized matrix.

The analysis in Section 3.2 and Section 3.3 will be the same. And for the ablation study in 3.4, we re-draw the figures for symmetric renormalized affinity matrix. We observed the similar results for the 3 curves and 3 zones, and thus the conclusions will remain the same. We will add the results and discussion for symmetric renormalized affinity matrix to the revised version.

Besides, as mentioned in line 94-95, random walk aggregation is commenly used in GNN community to study heterophily [1] and we keep consistent with the current literature in our paper.

### Q6: ... Label Informativeness ...

R6: Thanks for point it out. Please see the Author Rebuttal box for the results and comparisons of Label Informativeness and adjusted homophily.

[1] Is Homophily a Necessity for Graph Neural Networks?. In International Conference on Learning Representations.




# Response to Reviewer 7wh2 Part (2/2)

### Q7: 
The pipeline in Section 4.1 seems overcomplicated. There are two statistical tests, and one is used to define Prop(GCN). It seems that here one can compute the proportion of nodes whose average intra-class node distance is smaller than the inter-class node distance. Would this work or statistical test on this step is necessary?

### R7: 
Thanks for carefully going through this detail. The statistical test in computing Prop(GCN) is necessary to avoid noisy nodes. In practice, for lots of nodes, we observed that (intra-class node distance):(inter-class node distance) is approximately 1:1, especially when the labels are sparse when we use sampling method. This will not only cause instability of the outputs, but also result in false results sometimes. Thus, we don't want to take account these "marginal nodes" into the comparison of Prop values and we found that using another hypothesis test would help a lot. This is also consistent with our goal to  test the "proportion of nodes whose intra-class node distance is $\textbf{significantly smaller}$ than inter-class node distance" as mentioned in line 299-300.

### Q8: 
Definition of $h_k$ in (2): $Z_{v,k}$ does not depend on $u$, so it can be moved to the subscript of the sum.

### R8: 
Thanks for your suggestion. We will modify it in the revised version.

### Q9: 
L112: it is written that all homophily measures are feature-independent, but $H_\text{GE}$  depends on features.

### R9: 
Thanks for your comment. We will modify it to "...almost all homophily metrics..."  in the revised version.

### Q10: 
Definition 1: notation $P(\textup{CL}_{\textup{Bayes}}(\textbf{x}))$ is not clear.

### R10: 
Thanks for your suggestion. We will modify it to $P(\textup{CL}_{\textup{Bayes}}(\textbf{x}) | \textbf{x})$ in the revised version. Hope this notation can clear up your confusion.


### Q11: 
The paper is hard to follow in several places.

### R11: 
Could you please point out several places so that we can address your confusion directly?
